Measuring the Variance of the Macquart Relation in z-DM Modeling

The Macquart relation describes the correlation between the dispersion measure (DM) of fast radio bursts (FRBs) and the redshift $z$ of their host galaxies. The scatter of the Macquart relation is sensitive to the distribution of baryons in the intergalactic medium (IGM) including those ejected from galactic halos through feedback processes. The width of the distribution in DMs from the cosmic web (${\rm DM}_{\rm cosmic}$) is parameterized by a fluctuation parameter $F$, which is related to the cosmic DM variance by $\sigma_{\rm DM}= F z^{-0.5}$. In this work, we present a new measurement of $F$ using 78 FRBs of which 21 have been localized to host galaxies. Our analysis simultaneously fits for the Hubble constant $H_0$ and the DM distribution due to the FRB host galaxy. We find that the fluctuation parameter is degenerate with these parameters, most notably $H_0$, and use a uniform prior on $H_0$ to measure $\log_{10} F > -0.89$ at the $3\sigma$ confidence interval and a new constraint on the Hubble constant $H_0 = 85.3_{-8.1}^{+9.4} \, {\rm km \, s^{-1} \, Mpc^{-1}}$. Using a synthetic sample of 100 localized FRBs, the constraint on the fluctuation parameter is improved by a factor of $\sim 2$. Comparing our $F$ measurement to simulated predictions from cosmological simulation (IllustrisTNG), we find agreement between $0.4 < z < 2$. However, at $z < 0.4$, the simulations underpredict $F$ which we attribute to the rapidly changing extragalactic DM excess distribution at low redshift.

==> TODO.txt <==
Items Prior to Submission

1. Add References (DONE)
  FLIMFLAM, Ryder et al.

2. Discuss Ryder FRB influence on Emax (ask Clancy).

3. Move Figure 6 (or Figure 9) to the appendix. (DONE, scrapped)

4. Ask Co-Is about the FRB sample.

5. Include information about the synthetic population and assumptions made in the zdm model. (DONE)

6. Re-make appropriate figures with legends. (DONE)

7. Remove the dashed lines (mean relations) in Fig 3. (DONE)
8. Explain all of the lines in Fig 2. (DONE)
9. Use P(DM|z) throughout the paper (not P(z|DM)) (DONE)
10. Pick a different pair of colors for Figure 3.  The current ones look too similar. (DONE)
11. Add more text to the Fig 3 caption, especially (DONE)
emphasizing the apparent degeneracy (overlap).
12. Add to all of the figure captions.  The reader
should be told the main point of each. (DONE)
13. Remove the mean relation curve in Fig 2 (DONE)

14. Make sure all of the figures were genearated at high resolution (DPI >= 300). (DONE)

15. Add text to all of the figure captions, especially Figures 4 and on.

======================================================================================
After Submission

1. Rerun with all the 2022 FRBs - old FRB with new redshift added by Clancy
2. Consider varying E_max

==> abstract.txt <==
--j1

Fast radio bursts (FRBs) are sensitive to the cosmological properties of the universe. In particular, the width of the redshift-dispersion measure (z-DM) distribution can trace baryons in the intergalactic medium (IGM) that have been ejected from halos through feedback processes. Using a forward model of the z-DM distribution, we present a fit to the feedback parameter ($\log_{10} F = -0.XX^{+XX}_{-XX}$) using 76 FRBs which have 16 localizations. Our analysis simultaneously fits for the Hubble constant $H_0$ and the DM excess distribution due to the FRB host galaxy ($\sigma_{\rm host}$, $\mu_{\rm host}$).

--v4
We present a sample of nine Fast Radio Bursts (FRBs) from which 
    we derive magnetic field strengths of the host galaxies
    represented by normal, $z<0.5$ star-forming galaxies with 
    stellar masses $\mstar \approx 10^8 - 10^{10.5} M_\odot$.
    %and find correlations between observed values of FRB Rotation Measures (RMs) and local or galactic characteristics. 
    We find no correlation between the FRB rotation measure
    (RM) and redshift which indicates 
    that the RM values 
    %(and derived galactic magnetic field magnitudes) 
    are due mostly to the FRB host contribution. 
    This assertion is further supported by strong correlations
    (Spearman test probabilities $\pspear < 0.XX$) found 
    between RM  and the estimated host dispersion measure (\dmhost)
    and host-normalized galacto-centric offset 
    (Spearman \rspear\ values equal to 0.64 and -0.52). 
    For these nine galaxies,  we estimate their magnetic field strengths 
    projected along the sightline $\bstrength$ finding
    a low median value of $0.5 \bunits$.
    This implies the magnetic fields of $z<0.5$, star-forming galaxies
    are weaker than those characteristic of the Solar neighborhood
    ($\approx 6 \bunits$), but relatively consistent with a lower limit on 
    %ranging from $-3$ to 500 $\mu$Gauss, 
    observed range of $2-10 \bunits$ for star-forming, disk galaxies, especially as we consider reversals in the B-field, and that we are only probing \bpar.
    %(or the value in the local solar neighborhood of 6 $\mu$Gauss. 
    We compare to RMs from simulated galaxies of the Auriga project -- magneto-hydrodynamic cosmological zoom simulations - and find that the simulations predict the observed values to within the 95% CI. 
    Upcoming FRB surveys will provide hundreds of new FRBs 
    with high-precision localizations, rotation measures, and imaging follow-up to support further investigation 
    on the magnetic fields of a diverse population of $z<1$ galaxies.


--v3
 We present a sample of nine Fast Radio Bursts (FRBs)
from which 
    we derive magnetic field strengths of the host galaxies
    represented by normal, $z<0.5$ star-forming galaxies with 
    stellar masses $\mstar \approx 10^8 - 10^{10.5} M_\odot$.
    %and find correlations between observed values of FRB Rotation Measures (RMs) and local or galactic characteristics. 
    We find no correlation between the FRB rotation measure
    (RM) and redshift which indicates 
    that the RM values 
    %(and derived galactic magnetic field magnitudes) 
    are due mostly to the FRB host contribution. 
    This assertion is further supported by strong correlations 
    (Spearman test probabilities $\pspear < 0.XX$) found 
    between RM  and the estimated host dispersion measure (\dmhost)
    and galacto-centric offset 
    (Spearman \rspear\ values equal to XX and XX). 
    For these nine galaxies,  we estimate their magnetic field strengths 
    projected along the sightline $\bstrength$ finding
    a low median value of $XX \bunits$.
    This implies the magnetic fields of $z<0.5$, star-forming galaxies
    are weaker than those characteristic of the Solar neighborhood
    ($\approx 6 \bunits$) and frequently less than the 
    %ranging from $-3$ to 500 $\mu$Gauss, 
    the observed range of $2-10 \bunits$ for XXX.
    %(or the value in the local solar neighborhood of 6 $\mu$Gauss. 
    We compare to RMs from simulated galaxies of the Auriga project -- magneto-hydrodynamic cosmological zoom simulations - and find that the simulations are able to predict the observed values to within {{some sigma}}. 
    Upcoming FRB surveys will provide hundreds of new FRBs 
    with high-precision localizations, rotation measures, and imaging follow-up to support further investigation 
    on the magnetic fields of a diverse population of $z<1$ galaxies.
    %into FRB local environments, and galactic magnetic field detection. 



--v2
We present a sample of nine Fast Radio Bursts (FRBs) from which we derive magnetic field strengths of the host galaxies--mostly represented by massive, star-forming galaxies-- and find correlations between observed values of FRB Rotation Measures (RM) and local or galactic characteristics. We find a weak correlation between RM and redshift which indicates that the rotation measure values (and derived galactic magnetic field magnitudes) are due mostly to the contributions from the FRB hosts. Additionally, we find strong correlations between RM and DM_{host} and galacto-centric offset with r values equal to (()) and (()), further strengthening the connection between . We find magnetic field values ranging from -3 to 500 microGauss, compared to the observed range of 2-10 microGauss (Han & Wel or the value in the local solar neighborhood of 6 microGauss. We then make comparisons to RMs from simulated galaxies of the Auriga project - magneto-hydrodynamic cosmological zoom simulations - and find that the simulations are able to predict the observed values to within {{some sigma}}. Upcoming experiments like CRACO will provide a 100s of new FRBs with high-precision localizations, rotation measures, and imaging follow-up to support further investigation into FRB local environments, and galactic magnetic field detection. 







--v1

Magnetic fields are thought to be ubiquitous in the universe, but can be challenging to measure. Some methods of detection used by scientists include Zeeman effect in spectral analyses, optical polarization, and radio polarization of light sources. Here we present a sample of 9 Fast Radio Bursts with observed rotation and dispersion measures that can be used to measure galactic magnetic fields, and test models of magnetic field generation and amplification. We determine the host galaxies to have relatively low to moderate magnetic field strengths (compared to the widely accepted range of 5-15 microGauss range for massive, star-forming galaxies). We look for any correlations---using the Spearman r-test---between rotation measure values and other host galaxy characteristics, and find strong trends with DM contribution from the host DM_{Host} and the bursts' galacto-centric offset. This tells us our RM signal (minus the Milky Way contribution) is mostly due to the FRB host galaxy with minimal contribution from the Intergalactic Medium. We also make comparisons to the Auriga Project magneto-hydrodynamic simulations of Milky Way-like galaxies, and find that they are in relatively good agreement with the observed Rotation measure values. Upcoming experiments like CRACO will provide a breadth of FRBs with high-precision localizations, rotation measures, and imaging follow-up to support further investigation into FRB local environments, and galactic magnetic field detection.


